Quasi-Monte Carlo methods for lattice systems: a first look

We investigate the applicability of Quasi-Monte Carlo methods to Euclidean lattice systems for quantum mechanics in order to improve the asymptotic error behavior of observables for such theories. In most cases the error of an observable calculated by averaging over random observations generated from an ordinary Markov chain Monte Carlo simulation behaves like N^{-1/2}, where N is the number of observations. By means of Quasi-Monte Carlo methods it is possible to improve this behavior for certain problems to N^{-1}, or even further if the problems are regular enough. We adapted and applied this approach to simple systems like the quantum harmonic and anharmonic oscillator and verified an improved error scaling.

==> minimal_qmc_release/CMakeLists.txt <==
cmake_minimum_required(VERSION 2.4)

# The name of our project is "HELLO".  CMakeLists files in this project can
# refer to the root source directory of the project as ${HELLO_SOURCE_DIR} and
# to the root binary directory of the project as ${HELLO_BINARY_DIR}.
project (minimal_qmc)


SET ( CMAKE_CXX_FLAGS "-O3 -Wall" )
SET ( CMAKE_C_FLAGS ${CMAKE_CXX_FLAGS} )

INCLUDE_DIRECTORIES(./)






SET (BASE_SRC  dsample.cc copyright.cc qnorm.c rnd.cc sobol.cc conf.init.cc conf.io.cc )



ADD_EXECUTABLE(qmc_quartic_reweight qmc_quartic_reweight.cc ${BASE_SRC})




## try to find fftw3 library
FIND_LIBRARY(FFTW_LIBRARY NAMES fftw3 PATHS /usr/lib /usr/lib64 
			  HINTS ENV FFTWDIR
			  PATH_SUFFIXES lib lib64	  
			  )
IF ( FFTW_LIBRARY)
   set( LIBS ${LIBS} ${FFTW_LIBRARY} )
ENDIF (FFTW_LIBRARY)


## try to find fftw3 include path
find_path( FFTW3_INCLUDE_DIR fftw3.h 
	   HINTS /usr/include ENV FFTWDIR	   
	   PATH_SUFFIXES ./ include )
IF (FFTW3_INCLUDE_DIR)
   INCLUDE_DIRECTORIES( ${FFTW3_INCLUDE_DIR} )
ENDIF (FFTW3_INCLUDE_DIR)



target_link_libraries( qmc_quartic_reweight ${LIBS} )





